Characterizing the WISE-selected Heavily Obscured Quasar Population with Optical Spectroscopy from the Southern African Large Telescope

We present the results of an optical spectroscopic survey of 46 heavily obscured quasar candidates. Objects are selected using their mid-infrared (mid-IR) colours and magnitudes from the Wide-Field Infrared Survey Explorer (WISE) and their optical magnitudes from the Sloan Digital Sky Survey (SDSS). Candidate Active Galactic Nuclei (AGNs) are selected to have mid-IR colours indicative of quasar activity and lie in a region of mid-IR colour space outside previously published X-ray based selection regions. We obtain optical spectra for our sample using the Robert Stobie Spectrograph on the Southern African Large Telescope. Thirty objects (65%) have identifiable emission lines, allowing for the determination of spectroscopic redshifts. Other than one object at $z\sim2.6$, candidates have moderate redshifts ranging from $z=0.1$ to $0.8$ with a median of 0.3. Twenty-one (70%) of our objects with identified redshift (46% of the whole sample) are identified as AGNs through common optical diagnostics. We model the spectral energy distributions of our sample and found that all require a strong AGN component, with an average intrinsic AGN fraction at 8$\,\mu$m of 0.91. Additionally, the fits require large extinction coefficients with an average $E(B-V)_\textrm{AGN} = 17.8$ (average $A(V)_\textrm{AGN} = 53.4$). By focusing on the area outside traditional mid-IR photometric cuts, we are able to capture and characterise a population of deeply buried quasars that were previously unattainable through X-ray surveys alone.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
